Fixed-point Quantization of Convolutional Neural Networks for Quantized Inference on Embedded Platforms

Convolutional Neural Networks (CNNs) have proven to be a powerful state-of-the-art method for image classification tasks. One drawback however is the high computational complexity and high memory consumption of CNNs which makes them unfeasible for execution on embedded platforms which are constrained on physical resources needed to support CNNs. Quantization has often been used to efficiently optimize CNNs for memory and computational complexity at the cost of a loss of prediction accuracy. We therefore propose a method to optimally quantize the weights, biases and activations of each layer of a pre-trained CNN while controlling the loss in inference accuracy to enable quantized inference. We quantize the 32-bit floating-point precision parameters to low bitwidth fixed-point representations thereby finding optimal bitwidths and fractional offsets for parameters of each layer of a given CNN. We quantize parameters of a CNN post-training without re-training it. Our method is designed to quantize parameters of a CNN taking into account how other parameters are quantized because ignoring quantization errors due to other quantized parameters leads to a low precision CNN with accuracy losses of up to 50% which is far beyond what is acceptable. Our final method therefore gives a low precision CNN with accuracy losses of less than 1%. As compared to a method used by commercial tools that quantize all parameters to 8-bits, our approach provides quantized CNN with averages of 53% lower memory consumption and 77.5% lower cost of executing multiplications for the two CNNs trained on the four datasets that we tested our work on. We find that layer-wise quantization of parameters significantly helps in this process.

==> branched_model_plot.txt <==
__________________________________________________________________________________________________
Layer (type)                    Output Shape         Param #     Connected to                     
==================================================================================================
input_1 (InputLayer)            (None, 96, 96, 3)    0                                            
__________________________________________________________________________________________________
conv2d_1 (Conv2D)               (None, 48, 48, 20)   560         input_1[0][0]                    
__________________________________________________________________________________________________
batch_normalization_1 (BatchNor (None, 48, 48, 20)   80          conv2d_1[0][0]                   
__________________________________________________________________________________________________
conv2d_5 (Conv2D)               (None, 48, 48, 16)   336         batch_normalization_1[0][0]      
__________________________________________________________________________________________________
batch_normalization_5 (BatchNor (None, 48, 48, 16)   64          conv2d_5[0][0]                   
__________________________________________________________________________________________________
conv2d_3 (Conv2D)               (None, 48, 48, 16)   336         batch_normalization_1[0][0]      
__________________________________________________________________________________________________
conv2d_6 (Conv2D)               (None, 48, 48, 16)   2320        batch_normalization_5[0][0]      
__________________________________________________________________________________________________
max_pooling2d_1 (MaxPooling2D)  (None, 24, 24, 20)   0           batch_normalization_1[0][0]      
__________________________________________________________________________________________________
batch_normalization_3 (BatchNor (None, 48, 48, 16)   64          conv2d_3[0][0]                   
__________________________________________________________________________________________________
batch_normalization_6 (BatchNor (None, 48, 48, 16)   64          conv2d_6[0][0]                   
__________________________________________________________________________________________________
dropout_1 (Dropout)             (None, 24, 24, 20)   0           max_pooling2d_1[0][0]            
__________________________________________________________________________________________________
conv2d_2 (Conv2D)               (None, 24, 24, 16)   336         batch_normalization_1[0][0]      
__________________________________________________________________________________________________
conv2d_4 (Conv2D)               (None, 24, 24, 16)   2320        batch_normalization_3[0][0]      
__________________________________________________________________________________________________
conv2d_7 (Conv2D)               (None, 24, 24, 16)   2320        batch_normalization_6[0][0]      
__________________________________________________________________________________________________
conv2d_8 (Conv2D)               (None, 24, 24, 16)   336         dropout_1[0][0]                  
__________________________________________________________________________________________________
batch_normalization_2 (BatchNor (None, 24, 24, 16)   64          conv2d_2[0][0]                   
__________________________________________________________________________________________________
batch_normalization_4 (BatchNor (None, 24, 24, 16)   64          conv2d_4[0][0]                   
__________________________________________________________________________________________________
batch_normalization_7 (BatchNor (None, 24, 24, 16)   64          conv2d_7[0][0]                   
__________________________________________________________________________________________________
batch_normalization_8 (BatchNor (None, 24, 24, 16)   64          conv2d_8[0][0]                   
__________________________________________________________________________________________________
concatenate_1 (Concatenate)     (None, 24, 24, 64)   0           batch_normalization_2[0][0]      
                                                                 batch_normalization_4[0][0]      
                                                                 batch_normalization_7[0][0]      
                                                                 batch_normalization_8[0][0]      
__________________________________________________________________________________________________
conv2d_12 (Conv2D)              (None, 24, 24, 32)   2080        concatenate_1[0][0]              
__________________________________________________________________________________________________
batch_normalization_12 (BatchNo (None, 24, 24, 32)   128         conv2d_12[0][0]                  
__________________________________________________________________________________________________
conv2d_10 (Conv2D)              (None, 24, 24, 32)   2080        concatenate_1[0][0]              
__________________________________________________________________________________________________
conv2d_13 (Conv2D)              (None, 24, 24, 32)   9248        batch_normalization_12[0][0]     
__________________________________________________________________________________________________
max_pooling2d_2 (MaxPooling2D)  (None, 12, 12, 64)   0           concatenate_1[0][0]              
__________________________________________________________________________________________________
batch_normalization_10 (BatchNo (None, 24, 24, 32)   128         conv2d_10[0][0]                  
__________________________________________________________________________________________________
batch_normalization_13 (BatchNo (None, 24, 24, 32)   128         conv2d_13[0][0]                  
__________________________________________________________________________________________________
dropout_2 (Dropout)             (None, 12, 12, 64)   0           max_pooling2d_2[0][0]            
__________________________________________________________________________________________________
conv2d_9 (Conv2D)               (None, 12, 12, 32)   2080        concatenate_1[0][0]              
__________________________________________________________________________________________________
conv2d_11 (Conv2D)              (None, 12, 12, 32)   9248        batch_normalization_10[0][0]     
__________________________________________________________________________________________________
conv2d_14 (Conv2D)              (None, 12, 12, 32)   9248        batch_normalization_13[0][0]     
__________________________________________________________________________________________________
conv2d_15 (Conv2D)              (None, 12, 12, 32)   2080        dropout_2[0][0]                  
__________________________________________________________________________________________________
batch_normalization_9 (BatchNor (None, 12, 12, 32)   128         conv2d_9[0][0]                   
__________________________________________________________________________________________________
batch_normalization_11 (BatchNo (None, 12, 12, 32)   128         conv2d_11[0][0]                  
__________________________________________________________________________________________________
batch_normalization_14 (BatchNo (None, 12, 12, 32)   128         conv2d_14[0][0]                  
__________________________________________________________________________________________________
batch_normalization_15 (BatchNo (None, 12, 12, 32)   128         conv2d_15[0][0]                  
__________________________________________________________________________________________________
concatenate_2 (Concatenate)     (None, 12, 12, 128)  0           batch_normalization_9[0][0]      
                                                                 batch_normalization_11[0][0]     
                                                                 batch_normalization_14[0][0]     
                                                                 batch_normalization_15[0][0]     
__________________________________________________________________________________________________
conv2d_19 (Conv2D)              (None, 12, 12, 64)   8256        concatenate_2[0][0]              
__________________________________________________________________________________________________
batch_normalization_19 (BatchNo (None, 12, 12, 64)   256         conv2d_19[0][0]                  
__________________________________________________________________________________________________
conv2d_17 (Conv2D)              (None, 12, 12, 64)   8256        concatenate_2[0][0]              
__________________________________________________________________________________________________
conv2d_20 (Conv2D)              (None, 12, 12, 64)   36928       batch_normalization_19[0][0]     
__________________________________________________________________________________________________
max_pooling2d_3 (MaxPooling2D)  (None, 6, 6, 128)    0           concatenate_2[0][0]              
__________________________________________________________________________________________________
batch_normalization_17 (BatchNo (None, 12, 12, 64)   256         conv2d_17[0][0]                  
__________________________________________________________________________________________________
batch_normalization_20 (BatchNo (None, 12, 12, 64)   256         conv2d_20[0][0]                  
__________________________________________________________________________________________________
dropout_3 (Dropout)             (None, 6, 6, 128)    0           max_pooling2d_3[0][0]            
__________________________________________________________________________________________________
conv2d_16 (Conv2D)              (None, 6, 6, 64)     8256        concatenate_2[0][0]              
__________________________________________________________________________________________________
conv2d_18 (Conv2D)              (None, 6, 6, 64)     36928       batch_normalization_17[0][0]     
__________________________________________________________________________________________________
conv2d_21 (Conv2D)              (None, 6, 6, 64)     36928       batch_normalization_20[0][0]     
__________________________________________________________________________________________________
conv2d_22 (Conv2D)              (None, 6, 6, 64)     8256        dropout_3[0][0]                  
__________________________________________________________________________________________________
batch_normalization_16 (BatchNo (None, 6, 6, 64)     256         conv2d_16[0][0]                  
__________________________________________________________________________________________________
batch_normalization_18 (BatchNo (None, 6, 6, 64)     256         conv2d_18[0][0]                  
__________________________________________________________________________________________________
batch_normalization_21 (BatchNo (None, 6, 6, 64)     256         conv2d_21[0][0]                  
__________________________________________________________________________________________________
batch_normalization_22 (BatchNo (None, 6, 6, 64)     256         conv2d_22[0][0]                  
__________________________________________________________________________________________________
concatenate_3 (Concatenate)     (None, 6, 6, 256)    0           batch_normalization_16[0][0]     
                                                                 batch_normalization_18[0][0]     
                                                                 batch_normalization_21[0][0]     
                                                                 batch_normalization_22[0][0]     
__________________________________________________________________________________________________
global_max_pooling2d_1 (GlobalM (None, 256)          0           concatenate_3[0][0]              
__________________________________________________________________________________________________
dropout_4 (Dropout)             (None, 256)          0           global_max_pooling2d_1[0][0]     
__________________________________________________________________________________________________
binary (Dense)                  (None, 10)           2570        dropout_4[0][0]                  
==================================================================================================
Total params: 194,522
Trainable params: 192,914
Non-trainable params: 1,608
__________________________________________________________________________________________________


==> seq_model_plot.txt <==
______________________________________________________________
Layer (type)                 Output Shape           Param #   
==============================================================
conv2d_1 (Conv2D)            (None, 30, 30, 32)     896       
______________________________________________________________
batch_normalization_1 (Batch (None, 30, 30, 32)     128       
______________________________________________________________
conv2d_2 (Conv2D)            (None, 30, 30, 32)     9248      
______________________________________________________________
batch_normalization_2 (Batch (None, 30, 30, 32)     128       
______________________________________________________________
conv2d_3 (Conv2D)            (None, 30, 30, 32)     9248      
______________________________________________________________
batch_normalization_3 (Batch (None, 30, 30, 32)     128       
______________________________________________________________
conv2d_4 (Conv2D)            (None, 30, 30, 32)     9248      
______________________________________________________________
batch_normalization_4 (Batch (None, 30, 30, 32)     128       
______________________________________________________________
max_pooling2d_1 (MaxPooling2 (None, 15, 15, 32)     0         
______________________________________________________________
dropout_1 (Dropout)          (None, 15, 15, 32)     0         
______________________________________________________________
conv2d_5 (Conv2D)            (None, 15, 15, 32)     9248      
______________________________________________________________
batch_normalization_5 (Batch (None, 15, 15, 32)     128       
______________________________________________________________
conv2d_6 (Conv2D)            (None, 15, 15, 32)     9248      
______________________________________________________________
batch_normalization_6 (Batch (None, 15, 15, 32)     128       
______________________________________________________________
conv2d_7 (Conv2D)            (None, 15, 15, 64)     18496     
______________________________________________________________
batch_normalization_7 (Batch (None, 15, 15, 64)     256       
______________________________________________________________
conv2d_8 (Conv2D)            (None, 15, 15, 64)     36928     
______________________________________________________________
batch_normalization_8 (Batch (None, 15, 15, 64)     256       
______________________________________________________________
max_pooling2d_2 (MaxPooling2 (None, 8, 8, 64)       0         
______________________________________________________________
dropout_2 (Dropout)          (None, 8, 8, 64)       0         
______________________________________________________________
conv2d_9 (Conv2D)            (None, 8, 8, 64)       36928     
______________________________________________________________
batch_normalization_9 (Batch (None, 8, 8, 64)       256       
______________________________________________________________
conv2d_10 (Conv2D)           (None, 8, 8, 64)       36928     
______________________________________________________________
batch_normalization_10 (Batc (None, 8, 8, 64)       256       
______________________________________________________________
conv2d_11 (Conv2D)           (None, 8, 8, 64)       36928     
______________________________________________________________
batch_normalization_11 (Batc (None, 8, 8, 64)       256       
______________________________________________________________
conv2d_12 (Conv2D)           (None, 8, 8, 64)       36928     
______________________________________________________________
batch_normalization_12 (Batc (None, 8, 8, 64)       256       
______________________________________________________________
max_pooling2d_3 (MaxPooling2 (None, 4, 4, 64)       0         
______________________________________________________________
dropout_3 (Dropout)          (None, 4, 4, 64)       0         
______________________________________________________________
conv2d_13 (Conv2D)           (None, 4, 4, 64)       36928     
______________________________________________________________
batch_normalization_13 (Batc (None, 4, 4, 64)       256       
______________________________________________________________
conv2d_14 (Conv2D)           (None, 4, 4, 64)       36928     
______________________________________________________________
batch_normalization_14 (Batc (None, 4, 4, 64)       256       
______________________________________________________________
global_max_pooling2d_1 (Glob (None, 64)             0         
______________________________________________________________
dropout_4 (Dropout)          (None, 64)             0         
______________________________________________________________
dense_1 (Dense)              (None, 10)             650       
______________________________________________________________
activation_1 (Activation)    (None, 10)             0         
===============================================================
Total params: 327,594
Trainable params: 326,186
Non-trainable params: 1,408
_______________________________________________________________

